Stuttering Equivalence for Parity Games

We study the process theoretic notion of stuttering equivalence in the setting of parity games. We demonstrate that stuttering equivalent vertices have the same winner in the parity game. This means that solving a parity game can be accelerated by minimising the game graph with respect to stuttering equivalence. While, at the outset, it might not be clear that this strategy should pay off, our experiments using typical verification problems illustrate that stuttering equivalence speeds up solving parity games in many cases.

==> experiments_equivalencechecking_bs.txt <==
0.0400	0.0600
0.0400	0.0400
0.0300	0.0400
0.0500	0.0400
0.0600	0.0700
0.0500	0.0600
0.0400	0.0600
0.0500	0.0500
0.0700	0.1000
0.1000	0.0900
0.0700	0.0900
0.0700	0.0900
0.1100	0.1300
0.1000	0.1300
0.1000	0.1200
0.1000	0.1400
0.1400	0.1800
0.1300	0.1800
0.1300	0.1700
0.1300	0.1700
0.1300	0.2200
0.1200	0.1600
0.1100	0.1500
0.1200	0.1500
0.1800	0.2000
0.1500	0.2200
0.1600	0.1900
0.1800	0.2000
1.1200	1.1300
0.6900	0.7100
0.7100	0.7700
0.9900	1.0600
3.2900	3.3800
2.5400	3.0200
2.5300	3.0400
2.8500	3.2500


==> experiments_equivalencechecking_os.txt <==
0.0200	0.0600
0.0100	0.0400
0.0400	0.0400
0.0300	0.0400
0.0600	0.0700
0.0100	0.0600
0.0700	0.0600
0.0700	0.0500
0.1200	0.1000
0.0100	0.0900
0.1100	0.0900
0.1200	0.0900
0.2000	0.1300
0.0100	0.1300
0.2200	0.1200
0.2000	0.1400
0.3200	0.1800
0.0100	0.1800
0.3300	0.1700
0.3800	0.1700
0.5000	0.2200
0.0100	0.1600
0.4600	0.1500
0.5200	0.1500
0.7700	0.2000
0.0100	0.2200
0.6800	0.1900
0.7200	0.2000
2.2200	1.1300
0.0100	0.7100
2.0400	0.7700
2.2000	1.0600
14.3700	3.3800
0.0100	3.0200
11.2000	3.0400
14.1700	3.2500


==> experiments_modelchecking_bs.txt <==
0.4100	0.6700
0.4000	0.6900
4.3200	3.6500
2.1100	0.6700
1.1000	2.5600
0.2000	0.1400
0.0900	0.0700
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0500	0.0300
0.0400	0.0300
0.0400	0.0300
0.0500	0.0300
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.4500	0.2300
0.2900	0.2100
0.0400	0.0300
0.0500	0.0300
0.2100	0.1400
0.1300	0.1000
0.0800	0.0400
0.0800	0.0400
0.3400	0.1600
0.4000	0.1400
0.2000	0.0600
0.1700	0.0600
0.0900	0.0700
0.1300	0.0800
0.1500	0.0500
0.0900	0.0300
32.6000	11.5600
27.4400	8.5300
0.5400	0.3900
0.5400	0.4000
9.5600	5.1500
1.5100	3.5500
2.8100	0.7800
2.5500	0.6400
5.3300	2.7200
5.0700	2.6700
1.3700	0.4300
1.3700	0.4400
0.7000	1.0300
0.8000	1.0300
0.8500	0.1800
0.8400	0.1700
11.0800	7.3800
11.3600	7.3300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0300	0.0300
0.0300	0.0300
0.0300	0.0300
0.0200	0.0400
0.0300	0.0300
0.0300	0.0800
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0600	0.0300
0.0300	0.0300
0.0200	0.0300
0.0500	0.0300
0.0300	0.0300
0.0300	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0700	0.0600
0.0300	0.0300
0.0200	0.0300
0.0700	0.0500
0.0200	0.0300
0.0300	0.0300
0.0400	0.0300
0.0200	0.0300
0.0200	0.0300
0.1100	0.0600
0.0600	0.0400
0.0200	0.0300
0.1000	0.0600
0.0200	0.0300
0.0300	0.0300
0.0600	0.0500
0.0200	0.0300
0.0200	0.0300
0.1900	0.0900
0.0600	0.0500
0.0200	0.0300
0.2700	0.1200
0.0400	0.0300
0.0300	0.0300
0.0600	0.0600
0.0200	0.0300
0.0400	0.0300
0.1700	0.1200
0.1100	0.0700
0.0200	0.0300
0.1800	0.1300
0.0500	0.0400
0.0700	0.0500
0.2200	0.1600
0.0200	0.0300
0.0400	0.0300
0.2200	0.1600
0.0400	0.0300
0.0200	0.0300
0.4200	0.1600
0.0800	0.1000
0.1500	0.0700
1.0500	0.5500
0.0300	0.0300
0.0500	0.0400
1.2600	0.6800
0.1600	0.1000
0.0300	0.0300
1.4900	0.9300
0.1600	0.1500
0.0900	0.0600
2.4500	2.2800
0.0300	0.0300
0.0600	0.0400
4.3100	2.4300
0.5900	0.9300
0.0200	0.0300
3.1500	2.5700
0.3600	0.3000
0.1800	0.0900
4.9500	4.4900
0.0300	0.0300
0.0600	0.0300
8.9700	9.8100
1.1100	1.7500
0.0200	0.0300
9.3800	6.7800
0.5300	0.5100
0.2300	0.1100
12.1000	10.5200
0.0500	0.0300
0.1100	0.0500
18.2700	16.9100
3.9100	4.7600
0.0200	0.0300
0.0300	0.0300
8.0800	1.3000
0.0500	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0500	0.0300
0.0200	0.0300
0.0200	0.0300
0.3500	0.0300
0.0200	0.0300
0.0400	0.0300
1.1000	0.0300
0.0200	0.0300
0.0200	0.0300
23.1400	0.0300
0.0200	0.0300
0.0200	0.0300
16.7000	0.0300
0.0200	0.0300
0.6600	0.3600
164.9200	186.5900
0.0900	0.0600
0.2000	0.1000
268.8000	240.4400
15.3600	19.5400
0.0300	0.0300
254.2700	214.5900
10.2500	8.4100
2.0700	1.1900
55.4100	24.7600
0.5600	0.1800
0.7800	0.3700
66.1400	47.7200
0.2400	0.2900
0.2000	0.0700
100.0700	39.0500
8.7400	7.9400


==> experiments_modelchecking_os.txt <==
2.4700	0.6700
2.7400	0.6900
10.9200	3.6500
3.1500	0.6700
10.5800	2.5600
1.1400	0.1400
0.2100	0.0700
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0600	0.0300
0.0600	0.0300
0.0200	0.0300
0.0300	0.0300
0.0200	0.0300
0.0200	0.0300
0.0100	0.0300
0.0100	0.0300
0.5200	0.2300
0.4700	0.2100
0.0600	0.0300
0.0900	0.0300
0.2300	0.1400
0.1800	0.1000
0.0800	0.0400
0.0500	0.0400
0.7000	0.1600
0.7400	0.1400
0.2400	0.0600
0.2400	0.0600
0.3700	0.0700
0.3200	0.0800
0.0900	0.0500
0.0900	0.0300
38.8800	11.5600
44.0000	8.5300
1.0000	0.3900
0.9900	0.4000
19.9700	5.1500
9.4200	3.5500
3.4000	0.7800
3.5600	0.6400
11.7600	2.7200
1.9400	2.6700
2.1700	0.4300
1.1700	0.4400
7.0800	1.0300
6.1600	1.0300
1.1300	0.1800
0.8800	0.1700
19.0700	7.3800
18.5300	7.3300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0300
0.0100	0.0400
0.0100	0.0300
0.0200	0.0800
0.0100	0.0300
0.0100	0.0300
0.0300	0.0300
0.0100	0.0300
0.0200	0.0300
0.0200	0.0300
0.0100	0.0300
0.0100	0.0300
0.0400	0.0300
0.0200	0.0300
0.0100	0.0300
0.0700	0.0300
0.0100	0.0300
0.0200	0.0300
0.0300	0.0300
0.0100	0.0300
0.0100	0.0300
0.0600	0.0600
0.0500	0.0300
0.0100	0.0300
0.1300	0.0500
0.0200	0.0300
0.0200	0.0300
0.0500	0.0300
0.0100	0.0300
0.0100	0.0300
0.1500	0.0600
0.0900	0.0400
0.0100	0.0300
0.2200	0.0600
0.0200	0.0300
0.0300	0.0300
0.0800	0.0500
0.0100	0.0300
0.0100	0.0300
0.2400	0.0900
0.1000	0.0500
0.0100	0.0300
0.2500	0.1200
0.0200	0.0300
0.0400	0.0300
0.0600	0.0600
0.0100	0.0300
0.0100	0.0300
0.3000	0.1200
0.2300	0.0700
0.0100	0.0300
0.3900	0.1300
0.0300	0.0400
0.1800	0.0500
0.3000	0.1600
0.0100	0.0300
0.0500	0.0300
0.4100	0.1600
0.0300	0.0300
0.0100	0.0300
0.6200	0.1600
0.1500	0.1000
0.2400	0.0700
1.5100	0.5500
0.0200	0.0300
0.0800	0.0400
2.6100	0.6800
0.3200	0.1000
0.0100	0.0300
3.8800	0.9300
0.4200	0.1500
0.3000	0.0600
5.4800	2.2800
0.0200	0.0300
0.0700	0.0400
10.5200	2.4300
2.1000	0.9300
0.0100	0.0300
16.9400	2.5700
0.8100	0.3000
0.3700	0.0900
15.9700	4.4900
0.0200	0.0300
0.1400	0.0300
32.8400	9.8100
8.7600	1.7500
0.0100	0.0300
73.6700	6.7800
1.8200	0.5100
0.3900	0.1100
26.6700	10.5200
0.0200	0.0300
0.1200	0.0500
116.6400	16.9100
42.1700	4.7600
0.0100	0.0300
209.9600	0.0300
3.0400	1.3000
1.0200	0.0300
9.1900	0.0300
0.1400	0.0300
0.3100	0.0300
13.1500	0.0300
0.2000	0.0300
0.0700	0.0300
18.2000	0.0300
2.0700	0.0300
1.5400	0.0300
172.2400	0.0300
0.1700	0.0300
0.5300	0.0300
287.4600	0.0300
8.5300	0.0300
0.1000	0.0300
619.1400	0.0300
10.4400	0.0300
2.2100	0.3600
1800.0000	186.5900
0.2100	0.0600
0.6300	0.1000
1800.0000	240.4400
95.8700	19.5400
0.0700	0.0300
1800.0000	214.5900
38.1100	8.4100
6.0200	1.1900
292.0400	24.7600
0.8700	0.1800
1.7800	0.3700
324.4900	47.7200
0.9400	0.2900
0.4300	0.0700
1034.2500	39.0500
25.2500	7.9400


==> experiments_pgsolver_bs.txt <==
0.0300	0.0300
0.0700	0.0300
0.2400	0.0300
1.0400	0.0500
4.7100	0.1100
31.7400	0.2700
221.3300	0.9900
0.0200	0.0300
0.0400	0.0700
0.2000	0.2900
0.7800	1.5800
4.9600	8.4900
31.3700	65.5300
226.6700	404.4300
0.0200	0.0300
0.0400	0.0400
0.2600	0.3500
1.7700	2.4200
30.3600	36.1700
0.0200	0.0400
0.0400	0.0500
0.1200	0.2000
0.5400	1.1400
8.0500	14.7100


==> experiments_pgsolver_os.txt <==
0.0100	0.0300
0.0100	0.0300
0.0200	0.0300
0.1600	0.0500
0.3500	0.1100
1.2000	0.2700
2.9000	0.9900
0.0100	0.0300
0.0100	0.0700
0.0200	0.2900
0.0900	1.5800
0.3500	8.4900
1.2100	65.5300
3.3300	404.4300
0.0100	0.0300
0.0200	0.0400
0.1800	0.3500
1.6200	2.4200
22.2500	36.1700
0.0100	0.0400
0.0400	0.0500
0.2800	0.2000
2.3300	1.1400
35.0600	14.7100


==> size_equivalencechecking_bs.txt <==
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
6896	5065
6	4
1468	8
6896	5065
142443	118263
6	4
6743	8
142443	118263
141674	117567
6	4
6743	8
141674	117567


==> size_equivalencechecking_os.txt <==
14238	5065
6	4
14506	8
14238	5065
30481	5065
6	4
30608	8
30481	5065
53944	5065
6	4
53746	8
53944	5065
85479	5065
6	4
84772	8
85479	5065
125938	5065
6	4
124538	8
125938	5065
176173	5065
6	4
173896	8
176173	5065
237036	5065
6	4
233698	8
237036	5065
589950	118263
6	4
570642	8
589950	118263
2458485	117567
6	4
2352458	8
2458485	117567


==> size_modelchecking_bs.txt <==
2	2
2	2
2	2
48985	682
28404	10
2	2
1354	80
1354	80
813	95
813	95
334	14
2	2
547	10
547	10
28851	581
28851	581
6635	666
6635	666
5606	55
2	2
8692	14
8692	14
536772	4935
536772	4935
51996	8055
51996	8055
94396	257
2	2
145756	22
145756	22
357	11
357	11
432	28
432	28
2	2
2	2
209	7
209	7
1184	11
1184	11
1450	28
1450	28
2	2
2	2
782	7
782	7
3372	11
3372	11
3394	28
3394	28
2	2
2	2
2394	7
2394	7
2	2
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
1163	11
460	15
399	5
401	5
2	2
406	13
2	2
393	9
1270	8
5449	11
3717	15
1942	5
1944	5
2	2
4637	13
2	2
1799	9
13498	8
5449	11
3823	15
1942	5
1944	5
2	2
5252	13
2	2
1799	9
14143	8
5449	11
3824	15
1942	5
1944	5
2	2
5267	13
2	2
1799	9
14158	8
5449	11
3824	15
1942	5
1944	5
2	2
5267	13
2	2
1799	9
14158	8
18343	11
19921	15
6656	5
6658	5
2	2
34310	13
2	2
5989	9
104754	8
18343	11
25045	15
6656	5
6658	5
2	2


==> size_modelchecking_os.txt <==
461086	2
1068595	2
1056185	2
3215417	682
1400264	10
3445839	2
6516	80
6516	80
2821	95
2821	95
3018	14
2666	2
1612	10
1612	10
304519	581
304519	581
46019	666
46019	666
153579	55
126344	2
51554	14
51554	14
11750140	4935
11750140	4935
507014	8055
507014	8055
6411680	257
4935018	2
1524680	22
1524680	22
2005	11
2005	11
1783	28
1783	28
877	2
819	2
587	7
587	7
29901	11
29901	11
19716	28
19716	28
14232	2
13288	2
6588	7
6588	7
406118	11
406118	11
151989	28
151989	28
208431	2
199631	2
66278	7
66278	7
144913	2
4641	11
4760	15
794	5
1589	5
684	2
6084	13
1412	2
2408	9
6626	8
6960	11
9868	15
794	5
2382	5
684	2
15520	13
5917	2
4480	9
16838	8
9279	11
16796	15
794	5
3175	5
684	2
31540	13
15266	2
7132	9
33970	8
11598	11
25544	15
794	5
3968	5
684	2
55884	13
31199	2
10364	9
59762	8
13917	11
36112	15
794	5
4761	5
684	2
90292	13
55456	2
14176	9
95954	8
16236	11
48500	15
794	5
5554	5
684	2
136504	13
89777	2
18568	9
144286	8
18555	11
62708	15
794	5
6347	5
684	2
196260	13
135902	2
23540	9
206498	8
62269	11
239124	15
11136	5
22273	5
9082	2
258236	13
19205	2
75404	9
248850	8
93402	11
1033216	15
11136	5
33408	5
9082	2
1291348	13
217805	2
220312	9
1226774	8
124535	11
3016132	15
11136	5
44543	5
9082	2
4291604	13
1088909	2
488116	9
4069698	8
155668	11
7022784	15
11136	5
55678	5
9082	2
11230004	13
3665999	2
923864	9
10668102	8
376745	11
4668100	15
68614	5
137229	5
54464	2
4630036	13
117103	2
974368	9
4200866	8
753487	11
199362436	15
68614	5
274455	5
54464	2


==> size_pgsolver_bs.txt <==
1116	1012
5046	4576
28758	26066
196890	178324
1563330	1415046
1095	1021
3114	2920
8253	7771
20880	19726
72057	68343
575	573
1672	1670
4956	4954
14801	14799
44329	44327
132906	132904
398630	398628
575	8
1672	8
4956	8
14801	8
44329	8
132906	8
398630	8


==> size_pgsolver_os.txt <==
1514	1012
7232	4576
42038	26066
289234	178324
2293390	1415046
1684	1021
8756	2920
54550	7771
399420	19726
3361032	68343
2670	573
8016	1670
24054	4954
72168	14799
216510	44327
649536	132904
1948614	398628
2670	8
8016	8
24054	8
72168	8
216510	8
649536	8
1948614	8

